Observation of $\overline{B} \to D^{(*)} \pi^+\pi^- \ell^-\overline{\nu}$ decays in $e^+e^-$ collisions at the $\Upsilon(4S)$ resonance

We report on measurements of the decays of $\overline{B}$ mesons into the semileptonic final states $\overline{B} \to D^{(*)} \pi^+\pi^- \ell^-\overline{\nu}$, where $D^{(*)}$ represents a $D$ or $D^*$ meson and $\ell^-$ is an electron or a muon. These measurements are based on $471\times 10^6$ $B\overline{B}$ pairs recorded with the $BABAR$ detector at the SLAC asymmetric $B$ Factory PEP-II. We determine the branching fraction ratios $R^{(*)}_{\pi^+\pi^-} = \mathcal{B}(\overline{B} \to D^{(*)} \pi^+\pi^- \ell^- \overline{\nu})/\mathcal{B}(\overline{B} \to D^{(*)} \ell^-\overline{\nu})$ using events in which the second $B$ meson is fully reconstructed. We find $R_{\pi^+\pi^-} = 0.067 \pm 0.010 \pm 0.008$ and $R^*_{\pi^+\pi^-} = 0.019 \pm 0.005 \pm 0.004$, where the first uncertainty is statistical and the second is systematic. Based on these results, we estimate that $\overline{B} \to D^{(*)}\pi\pi\ell^-\overline{\nu}$ decays, where $\pi$ denotes both a $\pi^\pm$ and $\pi^0$ meson, account for up to half the difference between the measured inclusive semileptonic branching fraction to charm hadrons and the corresponding sum of previously measured exclusive branching fractions.

==> description.txt <==
\\
Title:  Observation of $\overline{B} \to D^{(*)} \pi^+\pi^- \ell^-\overline{\nu}$ decays in $e^+e^-$ collisions at the 
$\Upsilon(4S)$ resonance}
Authors: The BABAR Collaboration, J. P. Lees et al.
Comments: 8 pages, 2 figures, submitted to PRL
Report-no: BABAR-PUB-15/007, SLAC-PUB-16337
\\
  We report on measurements of the decays of $\overline{B}$ mesons into the semileptonic final states 
  $\overline{B} \to D^{(*)} \pi^+\pi^- \ell^-\overline{\nu}$, where $D^{(*)}$ represents a $D$ or $D^*$ meson
  and $\ell^-$ is an electron or a muon.
  These measurements are based on $471\times 10^6$ $B\overline{B}$ 
  pairs recorded 
  with the 
  $BABAR$ 
  detector at the SLAC asymmetric $B$ Factory PEP-II. 
  We determine the branching fraction ratios 
  $R^{(*)}_{\pi^+\pi^-} = \mathcal{B}(\overline{B} \to D^{(*)} \pi^+\pi^- \ell^- \overline{\nu})/\mathcal{B}(\overline{B} \to D^{(*)} \ell^-\overline{\nu})$
  using events in which the second $B$
  meson is fully reconstructed.
We find
  $R_{\pi^+\pi^-} = 0.067 \pm 0.010 \pm 0.008$ and
  $R^*_{\pi^+\pi^-} = 0.019 \pm 0.005 \pm 0.004$,   
where the first uncertainty is statistical and the second is systematic.  Based on these results,
we estimate that $\overline{B} \to D^{(*)}\pi\pi\ell^-\overline{\nu}$ decays, where $\pi$ denotes both a $\pi^\pm$ and $\pi^0$ meson, account for up to half the difference between the 
measured inclusive semileptonic branching fraction to charm hadrons and the corresponding
sum of previously measured exclusive branching fractions.
\\

